Galaxy kinematics and mass estimates at $z\sim1$ from ionised gas and stars

We compare ionised gas and stellar kinematics of 16 star-forming galaxies ($\log(M_\star/M_\odot)=9.7-11.2$, SFR=6-86 $M_\odot/yr$) at $z\sim1$ using near-infrared integral field spectroscopy (IFS) of H$\alpha$ emission from the KMOS$^{\rm 3D}$ survey and optical slit spectroscopy of stellar absorption and gas emission from the LEGA-C survey. H$\alpha$ is dynamically colder than stars, with higher disc rotation velocities (by ~45 per cent) and lower disc velocity dispersions (by a factor ~2). This is similar to trends observed in the local Universe. We find higher rotational support for H$\alpha$ relative to [OII], potentially explaining systematic offsets in kinematic scaling relations found in the literature. Regarding dynamical mass measurements, for six galaxies with cumulative mass profiles from Jeans Anisotropic Multi-Gaussian Expansion (JAM) models the H$\alpha$ dynamical mass models agree remarkably well out to ~10 kpc for all but one galaxy (average $\Delta M_{\rm dyn}(R_{e,\rm F814W})<0.1$ dex). Simpler dynamical mass estimates based on integrated stellar velocity dispersion are less accurate (standard deviation 0.24 dex). Differences in dynamical mass estimates are larger, for example, for galaxies with stronger misalignments of the H$\alpha$ kinematic major axis and the photometric position angle, highlighting the added value of IFS observations for dynamics studies. The good agreement between the JAM models and the dynamical models based on H$\alpha$ kinematics at $z\sim1$ corroborates the validity of dynamical mass measurements from H$\alpha$ IFS observations also for higher redshift rotating disc galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
